Improving Hierarchy Storage for Video Streaming in Cloud

Frequently accessed video streams are pre-transcoded into several formats to satisfy the characteristics of all display devices. Storing several video stream formats imposes a high cost on video stream providers using the old classical way. Alternatively, cloud providers offer a high flexibility of using their services and at a low cost relatively. Therefore, video stream companies adopted cloud technology to store their video streams. Generally, having all video streams stored in one type of cloud storage, the cost rises gradually. More importantly, the variation of the access pattern to frequently accessed video streams impacts negatively the storage cost and increases it significantly. To optimize storage usage and lower its cost, we propose a method that manages the cloud hierarchy storage. Particularly, we develop an algorithm that operates on parts of different videos that are frequently accessed and stores them in their suitable storage type cloud. Experiments came up with promising results on reducing the cost of using cloud storage by 18.75 %.

==> changelog.txt <==


 Changelog history of the IEEEtran LaTeX class.
 2015/08/26
 by Michael Shell (MDS)
 http://www.michaelshell.org/


 2015/08/26 V1.8b (MDS) changes:

 1) Added new comsoc mode for the IEEE Communications Society.
    This mode (at present) only invokes the use of the newtxmath math fonts.
 
 2) Revised IEEEeqnarray column specifications to work with active " 
    (or other punctuation catcode changes) as with babel under the
    german or ngerman language modes. 
    Thanks to Stefan M. Moser for reporting this problem.

 3) Added \indexspace and other index related macros as newer versions of
    article.cls now do. These macros are needed to avoid an error when
    using the glossaries package.
    Thanks to Sebastian Nyberg for suggesting this change.

 4) Fixed odd/even page header font bug under compsoc mode and
    other page style code improvements.
    Thanks to Marco Paolieri for reporting this problem.

 5) Added hooks to allow for easy control of spacing above title.

 6) Added the \IEEEnoauxwrite command.
    Thanks to Sudarshan Mukherjee for suggesting this feature.


 2014/09/17 V1.8a (MDS) changes:

 1) Extensive rework of the compsoc mode to comply with the latest standards
    of the IEEE Computer Society.

 2) Internal code improvements for page setup and command argument
    processing.

 3) Fixed abstract, index terms and diamond line for compsoc technotes.
    Thanks to Dimitris Schinianakis for reporting this problem.

 4) New cspaper option to support the special trim paper size
    (7.875in x 10.75in) used in actual Computer Society journals. For
    compsoc journal mode, typesetting will not be altered by the use of this
    option.

 5) New \IEEEraisesectionheading{} command to provide for the special raised
    first section heading of Computer Society journal papers.

 6) Increased \clubpenalty, \widowpenalty, \displaywidowpenalty to
    discourage paragraph breaks at the first and last lines.
    Thanks to Dirk Beyer for suggesting this change.

 7) Added lines per column console message.


*******
 2012/12/27 V1.8 (MDS) changes:: 

 1) New transmag class option to support the IEEE Transactions on Magnetics
    format. Thanks to Wei Yingkang, Sangmin Suh and Benjamin Gaussens
    for suggestions and beta testing.

 2) The \IEEEcompsoctitleabstractindextext and 
    \IEEEdisplaynotcompsoctitleabstractindextext
    commands have been deprecated in favor of their
    \IEEEtitleabstractindextext and \IEEEdisplaynontitleabstractindextext
    (observe that the "not" has changed to "non") equivalents. This change
    generalizes and decouples them from compsoc mode because the new
    transmag mode also uses them now.

 3) Added new *-forms of \IEEEyesnumber*, \IEEEnonumber*, \IEEEyessubnumber*,
    and \IEEEnosubnumber* (the non-star form of the latter is also new) which
    persist across IEEEeqnarray lines until countermanded. To provide for
    continued subequations across instances of IEEEeqnarrays as well as for
    subequations that follow a main equation (e.g., 14, 14a, 14b ...)
    \IEEEyessubnumber no longer automatically increments the equation number
    on it's first invocation of a subequation group. Invoke both
    \IEEEyesnumber\IEEEyessubnumber together to start a new
    equation/subequation group.
 
 4) Hyperref links now work with IEEEeqnarray equations.
    Thanks to Stefan M. Moser for reporting this problem.

 5) Fixed \markboth so that it does not cause an error with babel.sty.
    Thanks to Frank Meier for suggesting this change.

 6) Change all instances of ~ to \nobreakspace to avoid
    
    ! Argument of \language@active@arg~ has an extra }
    
    figure caption error with bable.sty under spanish. Thanks to
    Manuel Olivares and Javier Bezos for suggesting this change.

 7) Allow line breaks within long theorem names.
    Thanks to Miquel Payaro for suggesting this change.

 8) Revised \IEEEeqnarraymulticol{} to allow inner alignments without
    requiring extra containing braces to prevent an incomplete \ifx error.
    Thanks to Stefan M. Moser and Auke van der Valk for reporting this
    problem.

 9) Revised spacing at top of top figures and tables to better
    align with the top main text lines as IEEE does in its journals. 
    Thanks to Dirk Beyer for reporting this issue and beta testing.

10) Removed support for legacy IED list commands, legacy QED and proof
    commands and the legacy biography and biographynophoto environments.
    IEEEtran no longer defines or references \labelindent so as to
    avoid namespace problems with list packages that define it.
    Thanks to Sven Köhler for reporting the problem with enumitem.sty.


*******
 2007/03/05 V1.7a (MDS) changes:

 1) Corrected problem of unwanted two column peer review title page format.
    Thanks to Virgilio Rodriguez for reporting this bug.

 2) "depreciated" -> "deprecated". Thanks to Virgilio Rodriguez for
    suggesting this change.



*******
 2007/01/11 V1.7 (MDS) changes:

 1) New class option compsoc to support the IEEE Computer Society format.

 2) New class option captionsoff disables the display of figure/table
    captions. endfloat.sty is now mentioned in the docs. Thanks to Geoff
    Walker for suggesting these changes.

 3) Fixed compatibility issues with subfig.sty and caption.sty. Thanks to
    Steven Douglas Cochran and Axel Sommerfeldt for suggesting this change.

 4) New \CLASSINPUT, \CLASSOPTION and \CLASSINFO interface allows for more
    user control and conditional compilation.

 5) \ifcenterfigcaptions (\centerfigcaptionstrue, \centerfigcaptionsfalse),
    \CMPARstart and \overrideIEEEmargins have been removed and no are
    longer supported. The effect of \overrideIEEEmargins can be mimicked
    via the more general \CLASSINPUT interface:
    % US letter paper:
    \newcommand{\CLASSINPUTinnersidemargin}{0.775in}
    \newcommand{\CLASSINPUToutersidemargin}{0.585in}
    % A4 paper:
    \newcommand{\CLASSINPUTinnersidemargin}{17mm}
    \newcommand{\CLASSINPUToutersidemargin}{11.647mm}

 6) Several commands and environments have been deprecated in favor of
    replacements with IEEE prefixes to better avoid potential future name
    clashes with other packages. Legacy code retained to allow the use of
    the obsolete forms (for now), but with a warning message to the console
    during compilation:
    \IEEEauthorblockA, \IEEEauthorblockN, \IEEEauthorrefmark,
    \IEEEbiography, \IEEEbiographynophoto, \IEEEkeywords, \IEEEPARstart,
    \IEEEproof, \IEEEpubid, \IEEEpubidadjcol, \IEEEQED, \IEEEQEDclosed,
    \IEEEQEDopen, \IEEEspecialpapernotice. IEEEtran.cls now redefines
    \proof in way to avoid problems with the amsthm.sty package.
    For IED lists:
    \IEEEiedlabeljustifyc, \IEEEiedlabeljustifyl, \IEEEiedlabeljustifyr,
    \IEEEnocalcleftmargin, \IEEElabelindent, \IEEEsetlabelwidth,
    \IEEEusemathlabelsep

 7) These commands/lengths now require the IEEE prefix and do not have
    legacy support: \IEEEnormaljot.
    For IED lists: \ifIEEEnocalcleftmargin, \ifIEEEnolabelindentfactor,
    \IEEEiedlistdecl, \IEEElabelindentfactor

 8) \normalsizebaselineskip skip replaced by
    \CLASSINFOnormalsizebaselineskip (nonrubber dimen) length.
    Also, new \CLASSINFOnormalsizeunitybaselineskip (nonrubber dimen)
    provided.

 9) Now defaults to using Alpha numbering rather than Roman for appendices
    numbering. This is because Alpha numbering is more common and avoids
    problems with theorem numbering. \ifuseRomanappendices
    (\useRomanappendicestrue, \useRomanappendicesfalse) is no longer
    supported. Instead, use the new class option romanappendices if Roman
    appendices numbering is desired. Thanks to Leonid Mirkin for reporting
    the problem with theorems in appendices and suggesting changes.

10) Improved paper size setting code for pdflatex.

11) Better handling of theorem numbering when using the section counter
    within the appendix(cies). Thanks to Leonid Mirkin for suggesting
    this change.

12) Fixed bug that caused equations at the end of theorems to be too
    close to the line below them.

13) Provided hook to conference mode console notice and changed notice to
    better support conferences that use A4 paper. Thanks to Volker Kuhlmann
    for suggesting this change.

14) \IEEEauthorrefmark made robust to allow it to be used in \thanks
    without a leading \protect

15) Improved \textunderscore to provide a much better fake _ when used with
    OT1 encoding. Under OT1, detect use of pcr or cmtt \ttfamily and use
    available true _ glyph for those two typewriter fonts.

16) Revised internal \@sect command to be more robust for users who employ
    modified section heading formats. Thanks to Zarko F. Cucej for
    suggesting this change.

17) Improved \thesubsubsection definition to prevent breaks at the hyphen.
    Thanks to Moritz Borgmann for suggesting this change. Thanks to
    Dan Luecking and Heiko Oberdiek for explaining some of the various
    alternatives and techniques to fix it.

18) No longer provide \NAT@parse hack to get cite.sty to play (somewhat)
    with hyperref.sty as this is already included in cite.sty version
    4.0 (2003-05-27) and later.

19) At the beginning of document, set the default style of url.sty to be
    the same as the current text font - as is done in IEEE journals.

20) Corrected excessive line spacing in journal table captions. Thanks to
    Moritz Borgmann for suggesting this change.

21) Corrected \thesubsubsection to use the "I-A1" format IEEE uses rather
    than "I-A.1" as was done before. Ditto for \theparagraph. Thanks to
    Moritz Borgmann for suggesting this change.

22) Enclose papersize specials within \AtBeginDvi in case someone wants
    to make a format with IEEEtran. Thanks to Moritz Borgmann for
    suggesting this change.

23) Eliminated the small space after abstract and keywords dash as IEEE
    now does. Thanks to Moritz Borgmann for suggesting this change.

24) IEEEkeywords is no longer locked out in conference mode

25) Increase defaults of \binoppenalty and \relpenalty to discourage
    breaks within equations. Thanks to Moritz Borgmann for suggesting
    this change.

26) Support optional argument for IEEEproof. Thanks to Ingo Steinwart for
    suggesting this change. Also, start a new \par with \IEEEproof.

27) Add support for an optional argument to \bstctlcite.

28) Changed \topfraction and \dbltopfraction from 1.0 to 0.9. Thanks to
    Donald Arseneau for suggesting this change.


*******
 2005/09/13 V1.6c (MDS) changes:

 1) Changed endfigure/endfloat definitions so as not to cause problems with
    preview-LaTeX and other packages. Thanks to Stephan Heuel and David
    Kastrup for reporting this problem.



*******
 2002/11/18 V1.6b (MDS) changes:

 1) Fixed problem with figure captions when using hyperref. Thanks to 
    Leandro Barajas and Michael Bassetti for reporting this bug.

 2) Provide a fake nabib command \NAT@parse so that hyperref will not
    interfere with the operation of cite.sty. However, as a result citation
    numbers will not be hyperlinked. Also, natbib will not be able to work
    with IEEEtran. However, this is perhaps the best solution until
    cite.sty and hyperref.sty are able to co-exist with each other.
    It easy enough to override the fake command via:
    \makeatletter
    \let\NAT@parse\undefined
    \makeatother

 3) Revised font selection method so as not to have problems when used
    with setspace.sty. Thanks to Zhang Yan for reporting this bug.

 4) Added \special to feed papersize to dvips. Thanks to Moritz Borgmann 
    for suggesting this feature.

 5) In addition to the IEEE IED lists, the original IED style list
    environments (as is done in article.cls) are now provided as
    LaTeXitemize, LaTeXenumerate, and LaTeXdescription. Also, users can
    now redefine \makelabel within IEEE IED list controls. There may be
    some use for this in specialized applications. Thanks to Eli Barzilay
    for suggesting this feature.

 6) \table* now defaults to \footnotesize text like \table.

 7) The draft modes now no longer force a pagebreak after the title.
    Thanks to Christian Peel for suggesting this change.

 8) New draftclsnofoot mode is like draftcls, but does not display the
    date and the word "DRAFT" at the foot of the page. Thanks to
    Christian Peel for suggesting this feature.

 9) New peerreview and peerreviewca modes with \IEEEpeerreviewmaketitle
    command allows for a "cover" titlepage for anonymous peer review.
    Except for the cover titlepage, peerreview is much like journal mode.
    peerreviewca is like peerreview, but allows the author names to be
    entered and formatted as under conference mode so that author
    affiliations and contact information can be easily seen on the cover
    page. Thanks to Eric Benedict for suggesting this feature.



*******
 2002/08/13 V1.6 (MDS) changes:
 
 1) Added conference mode via conference option. Defaults to the
    traditional journal mode. e.g., \documentclass[conference]{IEEEtran}
 
 2) Added support for A4 paper via new a4paper option. Pdflatex's paper
    size lengths are now automatically set to the proper paper size being
    used.
 
 3) Revised margins again. Page text is now horizontally centered.
    Conference mode increases the top and bottom margins with the bottom
    margin being slightly larger. For A4 paper, the top margin and text
    typesetting will not change from those of US letter paper, but the side
    margins will be smaller and the bottom margin will be larger than that
    of US letter. All per IEEE specs.

 4) Fixed footnote line spacing anomaly in draft mode. 
    Thanks to Alberto Rodriguez for reporting this bug.
    
    Also, slightly revised footnote and \thanks note spacing.
    Set \interfootnotelinepenalty=10000 to prevent LaTeX
    from breaking footnotes across multiple pages or columns.

 5) Fixed bug that caused overwritten photo areas and sometimes anomalous
    spacing when a new paragraph was started within a biography. Also,
    the presence of \par's, new lines or spaces at the beginning of
    abstract, keywords, biography, or biographynophoto will no longer
    affect the first word spacing.
    Thanks to Eric Durant for reporting this bug.
    
    The biography environment now does a better job in preventing
    a biography photo area from being broken across pages or columns.

 6) Fixed whitespace between \cite entries bug. i.e.,
    both \cite{einstein24, knuth84} and \cite{einstein24,knuth84}
    are now valid. \cite is now a robust command as it should be.
    IEEEtran now no longer defines the old non-standard \shortcite or 
    \citename.
    
    The base IEEEtran.cls does not sort citation numbers or produce ranges
    for three or more consecutive numbers. However, V1.6 of IEEEtran.cls 
    now pre-defines the following format control macros to facilitate easy
    use with Donald Arseneau's cite.sty package (tested with cite.sty V3.9):  

    \def\citepunct{], [}
    \def\citedash{]--[}
    
    cite.sty is standard on most LaTeX sytems and can be obtained from
    www.ctan.org. Thanks to Donald Arseneau for creating cite.sty,
    providing the required format arguments to produce the IEEE style
    and designing a cite interface capable of handling the IEEE citation
    style.
    
    Note: Historically, IEEE has wanted authors to "hardcode" symbolics.
    (i.e., replace all \cite{} with fixed [x]). However, it now seems that
    most electronic manuscript submissions to IEEE are in .pdf format, and 
    as such, do not require the LaTeX document reference numbers to be hard
    coded. If an author is required to submit actual LaTeX files, I do
    recommend that the bibliography file (.bbl) be copied into the .tex
    document and the \bibliographystyle{} and \bibliography{} commands be
    commented out so that the .tex file does not depend on (potentially
    lengthy and/or confidential) external bibliography database files

 7) Adjusted some spacing parameters. The spacing above and below equations
    has been revised (to a typical IEEE value). \jot now has a decent value.
    The title text is now exactly 24pt. (On a related note, \fontsubfuzz has
    been increased to 0.9pt to prevent annoying font substitution warnings
    when using the Computer Modern fonts that use the 24.88pt size.)
    In V1.6, \small is now 8.5pt in 9pt docs because \footnotesize is 8pt.
    For 9pt docs, you should probably go ahead and use \footnotesize when
    you need text a little smaller than \normalsize.
    The interword spacing has been adjusted to be extremely close to that
    which IEEE uses. You can use a new class option, nofonttune, if you need
    to disable the adjusting of the interword spacing. This adjustment and
    an increase to \hyphenpenalty have greatly reduced the amount of
    hyphenation in a typical paper.
       The baselineskip for the normalsize fonts has been tweaked to reduce
    underfull vboxes on journal paper columns with only paragraphs. 
    Conference mode does the same thing but by also tweaking the \textheight
    slightly off 9.25in (IEEE spec) to ensure an integer number of lines per
    page. Draft (also draftcls) mode has also been revised to reduce
    underfull vbox warnings. However, draft mode can still produce underfull
    vboxes (a direct result of the increase in line spacing and margins) if:
    A non-normalsize font occupies an entire column (abstract and index
    terms take up a whole column by themselves); or the beginning of a
    section occurs near the end of a column and cannot be squeezed into the
    bottom, etc. This is normal as draft mode's liberal spacings cannot
    guarantee perfect formatting.

 8) New biographynophoto environment for biographies without photos.
    Usage: 
    
    \begin{biographynophoto}{author name}
    biography text here 
    \end{biographynophoto}
    
 9) Fixed bug that produced multiple table of contents entries for papers
    with more than one biography. Also, biography now works better with
    hyperref.
 
10) New \sublargesize font size command provides for 11pt text in a 10pt
    document. (Needed for things like author names.) For documents not
    using 10pt normal size text, \sublargesize is currently identical 
    to \large.

11) New \IEEEmembership command to provide correct font to indicate IEEE
    membership for journal papers.

12) Fixed author name line overflow problem when in journal mode. This
    problem had been introduced in V1.5 in my rush to get \and to work for
    conferences. \and is unneeded (and invalid) in journal mode. For 
    conference mode, \and will work as expected and features an optional
    spacing argument. i.e., \and[\hspace{5ex}] 
    \and will default (recommended) to using \hfill which will result in
    equal spacing between author blocks.
 
13) New \authorblockN, \authorblockA and \authorrefmark commands to 
    facilitate easy formatting of author names, affiliations and cross
    reference symbols, respectively, when in conference mode. These 
    three commands are to be used only for conference papers.
    In conference mode, \author text is placed within a modified tabular
    environment (somewhat like article.cls). So, within \author in
    conference mode, you should not try to enclose multiple \\ within an
    environment or command (other than the argument braces of
    \authorblockX{}). For example:
    
    \author{\authorblockN{{John Doe \\ Jane Doe}}} % WRONG!
    
    will generate an error. 
  
    Note that font size/attribute changes will now persists across \\
    within \author. (But, not across author blocks nor across \and.)
    However, with the new commands, there should be no need to alter any
    font attributes within \author. All text sizing and spacing within 
    \author{} and the author block commands is per IEEE specs for both 
    conference and journal modes. (In conference mode, the author names
    are only very slightly larger than the affiliations which are in normal
    size.) For specialized applications you can alter the justification of
    author lines by placing \hfill at the beginning or at the end of a line.
    The interline spacing within \author is determined by the font
    attributes that are in effect at the end of each line within author.
 
14) Because the titles and author name blocks use different font
    sizes/styles from the main text, it was possible that two column papers
    with titles that span both columns (standard journal and conference
    papers, but not technotes) with certain numbers of lines for the title
    and authors' name/affiliations can cause underfull vbox problems
    (paragraphs with large spacings between them) in the second column of
    the main text on the title page - if there were no new sections,
    equations or figures in this column (they would provide some needed
    rubber spacing). The use of things like special paper notices and
    publisher ID marks also affected this issue. The problem could not
    happen in the first column because the first column has a rubber length
    around the heading of the first section. Furthermore, problems seldom
    occurred on pages after the first as the margins had been chosen not to
    cause it with the popular font sizes. Rubber lengths after the author
    names would not fix this problem.
       Auto-calculating a "good" spacing after the title is a tad difficult
    to do in LaTeX. However, I am pleased to report that V1.6 has this new
    capability - "dynamically determined title spacing". IEEEtran will now
    measure the height of all the title and author text in \maketitle
    and then calculate a rigid (non-rubber) spacer to follow that meets
    IEEE specs and also produces a \textheight on the title page that
    ensures an integer number of normalsized lines on the rest of the page.
    Single column  papers, and two column papers with the title entirely in
    column one (technotes) do not need dynamic rigid spacing and therefore
    use standard rubber spacers.
    
    Note: This problem can still crop up if you use floats that span both
    columns (i.e., figure*). It has been a decade+ long limitation with
    LaTeX that the stretchable portion of \dbltextfloatsep is ignored. 
    If you get a problem with underful vbox warnings and paragraphs that
    "are pulled apart" on page with a float that spans both columns, tweak
    the space between the figure and the main text a little:
    
    \vskip 5pt
    \end{figure*}
    
    If you can't find a value that fixes both columns, you are going to
    have to put a rubber spacer somewhere in one or both of the columns.
15) Because of change #14 above, those of you using \pubid will, as of V1.6,
    have to place it *before* \maketitle in order for it have the intended 
    affect. The dynamic spacer algorithm must see if you are using \pubid
    when \maketitle is called. \pubidadjcol works as before except that it
    now has additional logic to prevent it from doing anything if \pubid
    was never called.
    
16) In some unusual, non-standard circumstances, an author may desire to
    alter the spacing after the title area or put some unusual text above
    the main text. For instance, to stop a bad break when a new section
    occurs right at the start of the second page. This is difficult to do
    when the title spans both columns of two column text since LaTeX treats
    such title text as a type of float. A new command,
    \IEEEaftertitletext{}, gives access to the end of that produced by
    \maketitle. The types of things that can go into \IEEEaftertitletext
    are the same as those into \twocolumn[] - no \par, but \\ are OK. There
    is no restriction on the range of spacings that can be used. e.g.,
    \IEEEaftertitletext{\vspace{-100pt}} will push the main text well into
    the title and \IEEEaftertitletext{\vspace{100pt}} will push it far down
    the page. You will have complete control. If used, place
    \IEEEaftertitletext{} before \maketitle like \title and \author.
    IEEEtran's dynamic title spacing intentionally does not take into
    consideration the contents of \IEEEaftertitletext{} when determining
    the spacer after the title area (otherwise it would try to second
    guess you), so the user will have manually adjust the height of the
    contents in \IEEEaftertitletext{} if the problem discussed in #14 above
    should develop. A safe bet is to keep the height of contents of
    \IEEEaftertitletext{} to integer multiples of \baselineskip, e.g.,
    \IEEEaftertitletext{\vspace{-1\baselineskip}} 
    
    Because it can result in an IEEE nonstandard format, the use of
    \IEEEaftertitletext{} is discouraged. Possible uses include (1) the use
    of IEEEtran for non-IEEE work with different title spacing requirements,
    or (2) as an emergency manual override if a problem should develop in 
    IEEEtran's automatic spacing algorithm.
 
17) completely rewritten \PARstart to:
    a. no longer have problems when the user begins an environment
       within the paragraph that uses \PARstart.
    b. auto-detect and use the current font family
    c. revise handling of the space at the end of the first word so that
       interword glue will now work as normal.
    d. produce correctly aligned edges for the (two) indented lines.

    Because the current font family is now auto-detected, there is no
    longer any need for \CMPARstart - it is now the same as \PARstart.
   
18) There is now a new "open box" Q.E.D. symbol (\QEDopen) as well as the
    original default (\QED) closed one (\QEDclosed). Some journals use
    the open form. To make \proof use the open form, just do:
    \renewcommand{\QED}{\QEDopen}

19) Additional \typeout{} notices added to warn the user when unusual 
    settings/commands are detected or as reminders to avoid common errors
    when in conference mode.

20) IEEEtran now provides \abovecaptionskip and \belowcaptionskip skip
    registers because article class provides them and some packages
    may error if they are missing. However, IEEEtran only uses 
    \abovecaptionskip for actual caption spacing.

21) Fixed bug that prevented users from redefining the section headings
    to use arabic digits. Thanks to Richardt H. Wilkinson for reporting
    this bug.

22) Code cleaned up to be more efficient with the use of TeX registers;
    removed some old LaTeX 2.09 code; revised option processing to 
    LaTeX2e standard; eliminated unwanted "phantom" spaces in some
    environments.

23) Added new \IEEEeqnarray, \IEEEeqnarraybox, \IEEEeqnarrayboxm and 
    \IEEEeqnarrayboxt environments to provide superior alternatives to the
    standard LaTeX \eqnarray, \array and \tabular. Additional new support
    commands include \IEEEeqnarraydecl, \IEEEeqnarrayboxdecl,
    \IEEEeqnarraymathstyle, \IEEEeqnarraytextstyle, \yesnumber.
    \IEEEnonumber, \IEEEyesnumber, \IEEEyessubnumber, \IEEEeqnarraynumspace,
    \IEEEeqnarraymulticol, \IEEEeqnarrayomit, \IEEEeqnarraydefcol,
    \IEEEeqnarraydefcolsep, \IEEEeqnarrayseprow, \IEEEeqnarrayseprowcut,
    \IEEEeqnarrayrulerow, \IEEEeqnarraydblrulerowcut,
    \IEEEeqnarraystrutmode, \IEEEeqnarraystrutsize,
    \IEEEeqnarraystrutsizeadd, \IEEEvisiblestrutstrue,
    \IEEEvisiblestrutsfalse and \IEEEstrut.
    These are documented in the user's guide.
    
24) V1.6 changed back to using () around theorem names (which are also now
    in italics) as this is what IEEE is using now. Thanks to Christian Peel
    for reporting this. Also, when section numbers are used as the first
    part of theorem numbers, display them in arabic, not Roman.
    
25) New \IEEEtriggeratref{X} command allows a page break to be triggered
    just before the given reference number "X". This is most useful when
    balancing the columns on the last page and a \newpage between references
    is desired. \IEEEtriggercmd{X} allows a different command to be executed
    at trigger.



*******
 2001/07/26 V1.5 (MDS) changes:


 1) Fixed \and within \author bug: (! Misplaced \crcr. \endtabular ->\crcr)
    Thanks to Rainer Dorsch for discovering and reporting that \and 
    did not work.
    
 2) Fixed the biography environment so that if a biography's text is shorter
    than the area allocated for the photo, a collision with the next
    biography does not occur. You can now put real graphics (using the
    graphicx package) into the biography photo box with a new optional 
    argument of the biography command! For example:
    
    \begin{biography}[{\includegraphics[width=1in,height=1.25in,clip,
                      keepaspectratio]{./tux.eps}}]{Linux Penguin}
    
    will use the specified graphic as the author's photo. The photo area is
    exactly 1in wide by 1.25in high - as is done in IEEE Transactions. Try
    to keep the same 4:5 aspect ratio if scanning/cropping your photos. 
    Note the need for the extra set of enclosing braces around the
    \includegraphics. Without it, The LaTeX parser may get confused when it
    sees the \includegraphics's brackets within the biography's optional
    argument. Due to the length of the \includegraphics command, you may
    wish to define your own shorthand form of it. I have not done so with
    IEEEtran to prevent dependence on the graphicx package. If you do not
    use the optional argument, or leave it empty, a standard frame box
    with the words "Place Photo Here" will be used. If you want the space
    to remain completely empty, you can do:
    
    \begin{biography}[\mbox{}]{The Invisible Man} 
    
    The interface to biography's optional argument is into a
    1in X 1.25in minipage in which the argument text is centered both 
    horizontally and vertically:
    
    \begin{minipage}[b][1.25in][c]{1in}%
    \centering
    #1%
    \end{minipage}
    
    Within the biography environment, \unitlength is set to 1in.
    With this in mind, you can even design your own custom frameboxes.
    For instance:
    
    \begin{biography}[\framebox(1,1.25){\parbox[][\height
                     ][c]{0.9in}{\centering PLACE\\ PHOTO\\
                                  HERE}}]{Author Name}
    
    will yield the same type of result as the default photo box.
    
    Thanks to Herbert Voss for discovering the collision bug, suggesting
    the ability to handle graphics and providing some prototype code.



*******
 2001/03/15 V1.4 (MDS) changes:


 1) New "draftcls" and "final" options have been added.
    Thanks to Dragan Cvetkovic for suggesting an option like draftcls.
    
 2) Documentation changes to reflect the fact that this IEEEtran.cls 
    is no longer beta test.

 3) Slightly revised caption sizes. Figure and table captions are now 
    in \footnotesize, not \small as before.

 4) Allow user to control figure caption justification. IEEEtran.cls 
    normally defaults to left justified as is done in Transactions.
    However, for conferences, you may wish to issue the command:
    \centerfigcaptionstrue
    in the preamble. Short (less than one line long) figure captions
    will then be centered. Multi-line figure captions will always be 
    properly left justified. V1.6: This is already done for you when
    using the conference mode.



*******
 2001/01/18 V1.3 
 Michael Shell (MDS) made extensive changes and additions:


 BUGS FIXED (and many others too numerous to mention!):
 1) Fixed improper alignment with itemized, enumerated and
    description lists. Added new controls to these three
    environments so that it is easy to get the alignment IEEE
    uses. Furthermore, the itemize, enumerate and description lists
    no longer force a new paragraph to begin at the end the list
    (\par). (Sometimes lists are used within paragraphs.) 
 
 2) JVH's fixes now allow things like $\mathbf{N}(0,P(0))$
    to work properly without needing the extra braces:
    ${\mathbf{N}}(0,P(0))$. There is no longer any dependence
    on the "rawfonts" and "oldlfont" packages. Thanks Juergen! 
 
 3) Fixed underfull hbox errors and incorrect reference number
    alignment when the number of references in the bibliography
    exceeded 9 entries (which is almost every paper!).
  
 4) Removed dependence on the LaTeX sizexx.clo files.
    Now, 9pt documents should work correctly even on systems that
    lack a size9.clo file. This is most often used in conjunction
    with the option "technote" for "correspondence" papers like those
    in IEEE Transactions on Information Theory. For virtually all
    other papers, 10pt is used and so it is the default.
    Some improper font sizes have been corrected. \footnotesize is
    now 8pt in 9pt docs, so footnotes in technotes should be the
    correct size now. 
 
 5) Added \interlinepenalty within the bibliography section to discourage
    LaTeX from breaking within a reference. IEEE almost never breaks within
    a reference and when they do it is usually in technotes
    (correspondence papers). You may get an underfull vbox warning in the
    bibliography indicating that the spacing just before the "REFERENCES" 
    section is larger than normal, but the final result will be more like 
    what IEEE will publish. See the comments in the BIBLIOGRAPHY section
    around line 2034 below if you want to change this behavior.

 6) No longer "blows up" when you use \paragraph and have a table
    of contents.
 
 7) Theorem environment changed, (but for V1.6, back to the old way, sigh).
 
 8) Figure captions adjusted: IEEE left (not center) justifies
    figure captions (for journals) and does not indent figure caption text.
 
 9) Adjusted some spacings in the table of contents(TOC))/list-of-figures/
    list-of-tables so that section/table numbers will not so easily 
    collide with the titles. Section VIII was usually the worst offender.
    Still doesn't right justify the section numbers, but neither does 
    article.cls (This must be why LaTeX likes the x.y.z section numbering
    scheme unlike I, II, III, etc. of IEEE. )
    It may be "normal" as it is (left justified). sigh.
 
10) Now uses "index terms" now as a heading instead of "keywords".
    Furthermore, the "index terms" and "abstract" headings are in bold
    italic. This is how IEEE does things.

11) \thebibliography and \biography now put entries into
    the table of contents for you.


*******




 *******
 2000/09/06 (JVH) changes: (now designated as V1.2)
 
 made some corrections to get closer to LaTeX2e
 20000906 Juergen v.Hagen
 vonhagen@ihefiji.etec.uni-karlsruhe.de

 Permission to redistribute granted as of December 2000.
 *******





 *******
 
 1996 (JWD) LaTeX2e version: (now designated as V1.1)
  
 In the most recent TeXhax digest, there was a request for a copy of
 IEEEtrans.sty modified to work with LaTeX2e.  I have a version I
 modified to make it IEEEtrans.cls, which I have sent to the person
 making the request and am now sending to you to consider posting to
 the archives.
 --
 Jon Dixon
 dixonj@colorado.edu
 http://spot.colorado.edu/~dixonj/

*******





*******

 30-August-1993 original LaTeX 2.09 version (IEEEtran.sty),
 (now designated as V1.0):

 by Gerry Murray and Silvano Balemi
 Automatic Control Lab, ETH Zurich, Switzerland
 balemi@aut.ee.ethz.ch

*******





==> views.txt <==
	
	
	
	
	
Views	        Gop
369852646.7	1
261525314.5	2
213534525.1	3
184926323.3	4
165403131.9	5
150991710.7	6
139791160.7	7
130762657.2	8
123284215.6	9
116957676.2	10
111514768.8	11
106767262.6	12
102578667.8	13
98847277.67	14
95495542.74	15
92463161.67	16
89702442.83	17
87175104.83	18
84850016.36	19
82701565.96	20
80708464.25	21
78852849.21	22
77119607.91	23
75495855.36	24
73970529.33	25
72534071.63	26
71178175.04	27
69895580.34	28
68679912.3	29
67525545.84	30
66427496.31	31
65381328.62	32
64383081.78	33
63429205.61	34
62516507.59	35
61642107.78	36
60803400.56	37
59998021.95	38
59223821.49	39
58478838.1	40
57761279.17	41
57069502.37	42
56401999.85	43
55757384.4	44
55134377.31	45
54531797.71	46
53948553.16	47
53383631.28	48
52836092.38	49
52305062.9	50
51789729.51	51
51289333.92	52
50803168.12	53
50330570.24	54
49870920.7	55
49423638.84	56
48988179.79	57
48564031.72	58
48150713.29	59
47747771.37	60
47354778.91	61
46971333.1	62
46597053.56	63
46231580.83	64
45874574.87	65
45525713.72	66
45184692.34	67
44851221.41	68
44525026.38	69
44205846.45	70
43893433.73	71
43587552.42	72
43287978.06	73
42994496.86	74
42706905.02	75
42425008.18	76
42148620.82	77
41877565.78	78
41611673.79	79
41350782.98	80
41094738.52	81
40843392.19	82
40596602.07	83
40354232.13	84
40116151.98	85
39882236.57	86
39652365.85	87
39426424.61	88
39204302.14	89
38985892.07	90
38771092.13	91
38559803.95	92
38351932.88	93
38147387.78	94
37946080.89	95
37747927.68	96
37552846.65	97
37360759.21	98
37171589.6	99
36985264.67	100
36801713.83	101
36620868.94	102
36442664.14	103
36267035.82	104
36093922.49	105
35923264.69	106
35755004.91	107
35589087.52	108
35425458.66	109
35264066.21	110
35104859.68	111
34947790.17	112
34792810.29	113
34639874.12	114
34488937.14	115
34339956.15	116
34192889.28	117
34047695.89	118
33904336.53	119
33762772.92	120
33622967.88	121
33484885.29	122
33348490.08	123
33213748.15	124
33080626.38	125
32949092.56	126
32819115.35	127
32690664.31	128
32563709.8	129
32438222.97	130
32314175.78	131
32191540.89	132
32070291.72	133
31950402.36	134
31831847.58	135
31714602.81	136
31598644.09	137
31483948.09	138
31370492.05	139
31258253.79	140
31147211.69	141
31037344.64	142
30928632.07	143
30821053.89	144
30714590.52	145
30609222.83	146
30504932.16	147
30401700.28	148
30299509.4	149
30198342.14	150
30098181.53	151
29999010.98	152
31554788.09	153
31665023.38	154
31795472.01	155
45634266.84	156
47543169.87	157
49637390.86	158
51924659.11	159
54411832.55	160
57104739.82	161
60008025.66	162
63125003.06	163
66457515.6	164
70005813.6	165
73768447.32	166
77742180.67	167
81921928.22	168
86300718.2	169
90869683.52	170
95618082.4	171
100533349.5	172
105601177.9	173
110805631	174
116129283.9	175
121553391.4	176
127058081.3	177
132622567.3	178
138225381.4	179
143844617.7	180
149458185.1	181
155044064.7	182
160580563.9	183
166046565.9	184
171421767.4	185
176686901.3	186
181823938.7	187
186816269.5	188
191648855.8	189
196308357.4	190
200783227.5	191
205063777.7	192
209142212.3	193
213012632.4	194
216671011	195
220115141.4	196
223344560.8	197
226360451.9	198
229165525.7	199
231763889.6	200
234160903.3	201
236164848.2	202
237782183.2	203
239217401.9	204
238896957	205
236820131.8	206
234559056.3	207
232106046.6	208
229454297.8	209
226598041.6	210
223532700.3	211
220255033.5	212
216763274.4	213
213057253	214
209138500.8	215
205010336.3	216
200677925.8	217
196148319.4	218
191430458	219
186535151.1	220
181475024.5	221
176264436.8	222
170919366.2	223
165457268	224
159896905.9	225
154258158.6	226
148561805	227
142829293.5	228
137082497.1	229
131343461.3	230
125634147.8	231
119976180.7	232
114390598.1	233
108897615.8	234
103516406.2	235
98264896.89	236
93159592.53	237
88215422.56	238
83445617.31	239
78861613.92	240
74472992.73	241
70287444.45	242
66310767.24	243
62546892.61	244
58997938.15	245
55664284.72	246
52544675.31	247
49636332.47	248
46935090.78	249
42781567.32	250
40666326.4	251
23298526.78	252
23252436.67	253
23206619.02	254
23161071.15	255
23115790.42	256
23070774.23	257
23026020.02	258
22981525.25	259
22937287.43	260
27580732.45	261
28124990.74	262
28724112.92	263
29380491.58	264
30096277.83	265
30873334.64	266
31713190.95	267
32616997.32	268
33585484.16	269
34618923.66	270
35717096.27	271
36879262.78	272
38104142.94	273
39389901.26	274
40734140.87	275
42133905.7	276
43585691.62	277
45085466.41	278
46628698.69	279
48210395.54	280
49825148.23	281
51467185.52	282
53130433.62	283
54808581.71	284
56495152.01	285
58183572.95	286
59867254.11	287
61539661.58	288
63194392.18	289
64825245.24	290
66426290.56	291
67991931.28	292
69516960.64	293
70996611.58	294
72426598.51	295
73803150.58	296
75123036.19	297
76383578.55	298
77582662.27	299
78718731.34	300
79790778.89	301
80798329.34	302
81741413.55	303
82620538.1	304
83436649.3	305
84191093.13	306
84885572.13	307
85522100.09	308
86102955.67	309
86068992.48	310
85420209.19	311
84715749.54	312
83953332.19	313
83130940.7	314
82246869.88	315
81299771.06	316
80288695.27	317
79213133.28	318
78073051.53	319
76868922.94	320
75601751.7	321
74273091.12	322
72885053.9	323
71440314.15	324
69942100.76	325
68394181.87	326
66800840.35	327
65166840.54	328
63497386.47	329
61798072.26	330
60074825.37	331
58333843.7	332
56581527.67	333
54824408.42	334
53069073.57	335
51322091.89	336
49589938.37	337
47878920.98	338
46195110.7	339
44544275.91	340
42931822.48	341
41362740.46	342
39841558.32	343
38372305.39	344
36958482.89	345
35603043.92	346
34308382.43	347
33076330.92	348
31908166.66	349
30804625.84	350
29765924.98	351
28791788.86	352
27881483.99	353
27033856.74	354
26247375.04	355
25520172.79	356
24850095.74	357
19547319.77	358
19520076.11	359
19492946.03	360
19465928.77	361
19439023.54	362
19412229.56	363
19385546.07	364
19358972.31	365
21777671.41	366
22058035.48	367
22366996.18	368
22705802.11	369
23075575.86	370
23477289.72	371
23911741.74	372
24379532.57	373
24881043.67	374
25416417.5	375
25985539.95	376
26588025.87	377
27223207.85	378
27890128.85	379
28587538.95	380
29313896.55	381
30067374.15	382
30845868.75	383
31647016.98	384
32468214.69	385
33306640.82	386
34159285.21	387
35022979.86	388
35894433.13	389
36770266.28	390
37647051.62	391
38521351.64	392
39389758.3	393
40248931.75	394
41095637.75	395
41926783.18	396
42739448.77	397
43530918.75	398
44298706.7	399
45040577.37	400
45754564	401
46438981.13	402
47092432.69	403
47713815.47	404
48302318.06	405
48857415.5	406
49378859.92	407
49866667.71	408
50321103.34	409
50742660.7	410
51132042.14	411
51490136.01	412
51817993.01	413
52116802.01	414
52094888.48	415
51752251.94	416
51380565.97	417
50978640.74	418
50545424.58	419
50080028.21	420
49581748.3	421
49050090.01	422
48484787.89	423
47885824.64	424
47253447.12	425
46588179.35	426
45890831.78	427
45162506.66	428
44404599.09	429
43618793.56	430
42807055.86	431
41971620.29	432
41114972.29	433
40239826.67	434
39349101.7	435
38445889.55	436
37533423.48	437
36615042.35	438
35694153.24	439
34774192.67	440
33858587.33	441
32950715	442
32053866.3	443
31171208.27	444
30305750.06	445
29460311.73	446
28637496.44	447
27839666.56	448
27068924.06	449
26327095.46	450
25615721.34	451
24936050.61	452
24289039.27	453
23675353.73	454
23095378.12	455
22549225.49	456
22036752.39	457
21557576.28	458
21111095.5	459
20696510.95	460
20312849.29	461
19958986.87	462
17188510.17	463
17169978.07	464
17151505.8	465
17133093.01	466
17114739.4	467
17096444.64	468
17078208.43	469
17060030.45	470
17041910.39	471
17023847.94	472
17005842.81	473
16987894.69	474
16970003.27	475
16952168.27	476
16934389.37	477
16916666.3	478
16898998.76	479
16881386.46	480
16863829.11	481
16846326.43	482
16828878.13	483
16811483.94	484
16794143.57	485
16776856.75	486
16759623.2	487
16742442.65	488
16725314.82	489
16708239.46	490
16691216.29	491
16674245.04	492
16657325.46	493
16640457.27	494
16623640.23	495
16606874.08	496
16590158.55	497
16573493.39	498
16556878.36	499
16540313.19	500
16523797.65	501
16507331.48	502
16490914.44	503
16474546.28	504
16458226.76	505
16441955.65	506
16425732.7	507
16409557.68	508
16393430.34	509
16377350.47	510
16361317.81	511
16345332.16	512
16329393.26	513
16313500.9	514
16297654.86	515
16281854.9	516
16266100.8	517
16250392.35	518
16234729.31	519
16219111.49	520
16203538.64	521
16188010.57	522
16172527.06	523
16157087.89	524
16141692.85	525
16126341.74	526
16111034.34	527
16095770.45	528
16080549.85	529
16065372.36	530
16050237.76	531
16035145.86	532
16020096.45	533
16005089.33	534
15990124.3	535
15975201.18	536
15960319.76	537
15945479.85	538
15930681.26	539
15915923.79	540
15901207.26	541
15886531.48	542
15871896.25	543
15857301.4	544
15842746.74	545
15828232.08	546
15813757.24	547
15799322.05	548
15784926.3	549
15770569.84	550
15756252.48	551
15741974.04	552
15727734.35	553
15713533.24	554
15699370.52	555
15685246.03	556
15671159.59	557
15657111.03	558
15643100.19	559
15629126.9	560
15615190.98	561
15601292.28	562
15587430.62	563
15573605.84	564
15559817.79	565
15546066.29	566
15532351.19	567
15518672.32	568
15505029.53	569
15491422.65	570
15477851.54	571
15464316.03	572
15450815.97	573
15437351.21	574
15423921.58	575
15410526.94	576
15397167.14	577
15383842.03	578
15370551.45	579
15357295.26	580
15344073.31	581
15330885.45	582
15317731.53	583
15304611.41	584
15291524.96	585
15278472.01	586
15265452.43	587
15252466.08	588
15239512.81	589
15226592.5	590
15213704.98	591
15200850.14	592
15188027.83	593
15175237.91	594
15162480.24	595
15149754.7	596
15137061.15	597
15124399.45	598
15111769.47	599
15099171.07	600
15086604.14	601
15074068.53	602
15061564.11	603
15049090.77	604
15036648.36	605
15024236.76	606
15011855.84	607
14999505.49	608
14987185.56	609
14974895.95	610
14962636.51	611
14950407.14	612
14938207.7	613
14926038.08	614
14913898.15	615
14901787.8	616
14889706.9	617
14877655.33	618
14865632.98	619
14853639.73	620
14841675.46	621
14829740.06	622
14817833.4	623
14805955.37	624
14794105.87	625
14782284.77	626
14770491.96	627
14758727.32	628
14746990.76	629
14735282.15	630
14723601.39	631
14711948.36	632
14700322.95	633
14688725.06	634
14677154.58	635
14665611.4	636
14654095.41	637
14642606.5	638
14631144.58	639
14619709.53	640
14608301.25	641
14596919.63	642
14585564.58	643
14574235.98	644
14562933.74	645
14551657.75	646
14540407.92	647
14529184.14	648
14517986.31	649
14506814.33	650
14495668.1	651
14484547.52	652
14473452.5	653
14462382.94	654
14451338.73	655
14440319.79	656
14429326.02	657
14418357.32	658
14407413.59	659
14396494.75	660
14385600.69	661
14374731.33	662
14363886.56	663
14353066.31	664
14342270.47	665
14331498.95	666
14320751.67	667
14310028.53	668
14299329.44	669
14288654.32	670
14278003.06	671
14267375.59	672
14256771.82	673
14246191.65	674
14235635.01	675
14225101.79	676
14214591.93	677
14204105.32	678
14193641.89	679
14183201.55	680
14172784.21	681
14162389.8	682
14152018.22	683
14141669.39	684
14131343.24	685
14121039.67	686
14110758.6	687
14100499.96	688
14090263.66	689
14080049.63	690
14069857.77	691
14059688.01	692
14049540.27	693
14039414.48	694
14029310.54	695
14019228.39	696
14009167.95	697
13999129.13	698
13989111.86	699
13979116.07	700
13969141.67	701
13959188.59	702
13949256.76	703
13939346.1	704
13929456.53	705
13919587.98	706
13909740.37	707
13899913.64	708
13890107.7	709
13880322.49	710
13870557.93	711
13860813.95	712
13851090.47	713
13841387.43	714
13831704.75	715
13822042.36	716
13812400.2	717
13802778.18	718
13793176.25	719
13783594.33	720
13774032.35	721
13764490.24	722
13754967.93	723
13745465.36	724
13735982.46	725
13726519.16	726
13717075.39	727
13707651.08	728
13698246.17	729
13688860.6	730
13679494.29	731
13670147.18	732
13660819.2	733
13651510.29	734
13642220.39	735
13632949.43	736
13623697.34	737
13614464.06	738
13605249.54	739
13596053.69	740
13586876.47	741
13577717.81	742
13568577.64	743
13559455.9	744
13550352.54	745
13541267.49	746
13532200.69	747
13523152.07	748
13514121.59	749
13505109.17	750
13496114.76	751
13487138.29	752
13478179.71	753
13469238.96	754
13460315.98	755
13451410.71	756
13442523.09	757
13433653.06	758
13424800.57	759
13415965.56	760
13407147.97	761
13398347.74	762
13389564.81	763
13380799.14	764
13372050.66	765
13363319.32	766
13354605.06	767
13345907.82	768
13337227.55	769
13328564.2	770
13319917.71	771
13311288.03	772
13302675.09	773
13294078.86	774
13285499.26	775
13276936.26	776
13268389.79	777
13259859.81	778
13251346.25	779
13242849.07	780
13234368.22	781
13225903.64	782
13217455.28	783
13209023.1	784
13200607.02	785
13192207.02	786
13183823.03	787
13175455	788
13167102.89	789
13158766.64	790
13150446.21	791
13142141.54	792
13133852.58	793
13125579.28	794
13117321.61	795
13109079.49	796
13100852.9	797
13092641.77	798
13084446.06	799
13076265.72	800
13068100.71	801
13059950.98	802
13051816.47	803
13043697.14	804
13035592.95	805
13027503.84	806
13019429.78	807
13011370.71	808
13003326.58	809
12995297.36	810
12987282.99	811
12979283.43	812
12971298.63	813
12963328.56	814
12955373.15	815
12947432.38	816
12939506.19	817
12931594.53	818
12923697.38	819
12915814.67	820
12907946.37	821
12900092.43	822
12892252.81	823
12884427.47	824
12876616.36	825
12868819.43	826
12861036.66	827
12853267.98	828
12845513.37	829
12837772.78	830
12830046.16	831
12822333.48	832
12814634.69	833
12806949.75	834
12799278.62	835
12791621.26	836
12783977.63	837
12776347.68	838
12768731.37	839
12761128.67	840
12753539.54	841
12745963.93	842
12738401.8	843
12730853.12	844
12723317.84	845
12715795.93	846
12708287.34	847
12700792.03	848
12693309.97	849
12685841.12	850
12678385.44	851
12670942.89	852
12663513.43	853
12656097.02	854
12648693.63	855
12641303.22	856
12633925.74	857
12626561.17	858
12619209.46	859
12611870.57	860
12604544.48	861
12597231.14	862
12589930.51	863
12582642.56	864
12575367.25	865
12568104.55	866
12560854.42	867
12553616.82	868
12546391.71	869
12539179.07	870
12531978.85	871
12524791.02	872
12517615.55	873
12510452.39	874
12503301.52	875
12496162.89	876
12489036.48	877
12481922.25	878
12474820.16	879
12467730.18	880
12460652.27	881
12453586.4	882
12446532.55	883
12439490.66	884
12432460.71	885
12425442.67	886
12418436.5	887
12411442.17	888
12404459.64	889
12397488.88	890
12390529.87	891
12383582.55	892
12376646.91	893
12369722.92	894
12362810.52	895
12355909.71	896
12349020.44	897
12342142.67	898
12335276.39	899
12328421.56	900
12321578.13	901
12314746.1	902
12307925.41	903
12301116.05	904
12294317.97	905
12287531.16	906
12280755.57	907
12273991.17	908
12267237.94	909
12260495.85	910
12253764.86	911
12247044.95	912
12240336.07	913
12233638.22	914
12226951.34	915
12220275.42	916
12213610.42	917
12206956.31	918
12200313.07	919
12193680.66	920
12187059.06	921
12180448.23	922
12173848.15	923
12167258.79	924
12160680.11	925
12154112.1	926
12147554.71	927
12141007.93	928
12134471.72	929
12127946.06	930
12121430.91	931
12114926.25	932
12108432.05	933
12101948.29	934
12095474.92	935
12089011.94	936
12082559.3	937
12076116.99	938
12069684.97	939
12063263.22	940
12056851.7	941
12050450.4	942
12044059.28	943
12037678.32	944
12031307.5	945
12024946.77	946
12018596.13	947
12012255.53	948
12005924.96	949
11999604.39	950
11993293.79	951
11986993.14	952
11980702.4	953
11974421.56	954
11968150.59	955
11961889.46	956
11955638.14	957
11949396.62	958
11943164.86	959
11936942.84	960
11930730.54	961
11924527.92	962
11918334.97	963
11912151.66	964
11905977.96	965
11899813.85	966
11893659.3	967
11887514.3	968
11881378.8	969
11875252.8	970
11869136.27	971
11863029.17	972
11856931.5	973
11850843.21	974
11844764.3	975
11838694.73	976
11832634.48	977
11826583.53	978
11820541.85	979
11814509.42	980
11808486.22	981
11802472.22	982
11796467.4	983
11790471.74	984
11784485.21	985
11778507.79	986
11772539.45	987
11766580.18	988
11760629.95	989
11754688.74	990
11748756.52	991
11742833.27	992
11736918.98	993
11731013.61	994
11725117.15	995
11719229.57	996
11713350.84	997
11707480.96	998
11701619.89	999
11695767.62	1000
11689924.12	1001
11684089.37	1002
11678263.34	1003
11672446.03	1004
11666637.39	1005
11660837.43	1006
11655046.1	1007
11649263.39	1008
11643489.28	1009
11637723.75	1010
11631966.78	1011
11626218.34	1012
11620478.41	1013
11614746.98	1014
11609024.02	1015
11603309.51	1016
11597603.43	1017
11591905.76	1018
11586216.48	1019
11580535.57	1020
11574863.01	1021
11569198.78	1022
11563542.85	1023
11557895.21	1024
11552255.83	1025
11546624.71	1026
11541001.81	1027
11535387.11	1028
11529780.61	1029
11524182.27	1030
11518592.07	1031
11513010.01	1032
11507436.05	1033
11501870.18	1034
11496312.38	1035
11490762.63	1036
11485220.9	1037
11479687.19	1038
11474161.47	1039
11468643.72	1040
11463133.92	1041
11457632.05	1042
11452138.1	1043
11446652.05	1044
11441173.87	1045
11435703.55	1046
11430241.07	1047
11424786.41	1048
11419339.55	1049
11413900.47	1050
11408469.16	1051
11403045.6	1052
11397629.76	1053
11392221.63	1054
11386821.19	1055
11381428.43	1056
11376043.32	1057
11370665.85	1058
11365295.99	1059
11359933.74	1060
11354579.07	1061
11349231.96	1062
11343892.4	1063
11338560.37	1064
11333235.86	1065
11327918.83	1066
11322609.28	1067
11317307.2	1068
11312012.55	1069
11306725.33	1070
11301445.51	1071
11296173.08	1072
11290908.03	1073
11285650.33	1074
11280399.97	1075
11275156.93	1076
11269921.19	1077
11264692.74	1078
11259471.57	1079
11254257.64	1080
11249050.95	1081
11243851.48	1082
11238659.22	1083
11233474.14	1084
11228296.23	1085
11223125.47	1086
11217961.85	1087
11212805.35	1088
11207655.96	1089
11202513.65	1090
11197378.42	1091
11192250.24	1092
11187129.1	1093
11182014.98	1094
11176907.87	1095
11171807.76	1096
11166714.61	1097
11161628.43	1098
11156549.19	1099
11151476.88	1100
11146411.48	1101
11141352.98	1102
11136301.35	1103
11131256.6	1104
11126218.69	1105
11121187.61	1106
11116163.36	1107
11111145.91	1108
11106135.24	1109
11101131.35	1110
11096134.22	1111
11091143.83	1112
11086160.17	1113
11081183.21	1114
11076212.96	1115
11071249.38	1116
11066292.48	1117
11061342.22	1118
11056398.61	1119
11051461.61	1120
11046531.23	1121
11041607.43	1122
11036690.22	1123
11031779.56	1124
11026875.46	1125
11021977.89	1126
11017086.84	1127
11012202.3	1128
11007324.25	1129
11002452.67	1130
10997587.56	1131
10992728.89	1132
10987876.66	1133
10983030.85	1134
10978191.45	1135
10973358.43	1136
10968531.8	1137
10963711.52	1138
10958897.6	1139
10954090.01	1140
10949288.74	1141
10944493.78	1142
10939705.12	1143
10934922.73	1144
10930146.61	1145
10925376.75	1146
10920613.12	1147
10915855.72	1148
10911104.53	1149
10906359.54	1150
10901620.74	1151
10896888.1	1152
10892161.63	1153
10887441.3	1154
10882727.1	1155
10878019.02	1156
10873317.04	1157
10868621.16	1158
10863931.36	1159
10859247.62	1160
10854569.93	1161
10849898.29	1162
10845232.67	1163
10840573.06	1164
10835919.45	1165
10831271.84	1166
10826630.19	1167
10821994.51	1168
10817364.78	1169
10812740.99	1170
10808123.12	1171
10803511.16	1172
10798905.1	1173
10794304.93	1174
10789710.63	1175
10785122.19	1176
10780539.61	1177
10775962.85	1178
10771391.93	1179
10766826.81	1180
10762267.49	1181
10757713.96	1182
10753166.21	1183
10748624.21	1184
10744087.97	1185
10739557.47	1186
10735032.69	1187
10730513.63	1188
10726000.27	1189
10721492.6	1190
10716990.61	1191
10712494.28	1192
10708003.61	1193
10703518.58	1194
10699039.19	1195
10694565.41	1196
10690097.24	1197
10685634.66	1198
10681177.67	1199
10676726.26	1200
10672280.4	1201
10667840.09	1202
10663405.32	1203
10658976.07	1204
10654552.35	1205
10650134.12	1206
10645721.38	1207
10641314.13	1208
10636912.35	1209
10632516.02	1210
10628125.14	1211
10623739.69	1212
10619359.67	1213
10614985.07	1214
10610615.86	1215
10606252.04	1216
10601893.61	1217
10597540.54	1218
10593192.83	1219
10588850.47	1220
10584513.44	1221
10580181.74	1222
10575855.35	1223
10571534.27	1224
10567218.48	1225
10562907.96	1226
10558602.72	1227
10554302.74	1228
10550008.01	1229
10545718.52	1230
10541434.25	1231
10537155.2	1232
10532881.36	1233
10528612.72	1234
10524349.26	1235
10520090.97	1236
10515837.85	1237
10511589.89	1238
10507347.07	1239
10503109.38	1240
10498876.82	1241
10494649.36	1242
10490427.01	1243
10486209.76	1244
10481997.58	1245
10477790.48	1246
10473588.44	1247
10469391.45	1248
10465199.5	1249
10461012.58	1250
10456830.68	1251
10452653.8	1252
10448481.92	1253
10444315.02	1254
10440153.11	1255
10435996.17	1256
10431844.19	1257
10427697.17	1258
10423555.08	1259
10419417.93	1260
10415285.7	1261
10411158.38	1262
10407035.97	1263
10402918.45	1264
10398805.81	1265
10394698.04	1266
10390595.14	1267
10386497.1	1268
10382403.9	1269
10378315.53	1270
10374231.99	1271
10370153.27	1272
10366079.35	1273
10362010.23	1274
10357945.9	1275
10353886.35	1276
10349831.57	1277
10345781.55	1278
10341736.28	1279
10337695.74	1280
10333659.95	1281
10329628.87	1282
10325602.51	1283
10321580.85	1284
10317563.89	1285
10313551.62	1286
10309544.02	1287
10305541.09	1288
10301542.82	1289
10297549.2	1290
10293560.22	1291
10289575.88	1292
10285596.15	1293
10281621.04	1294
10277650.54	1295
10273684.63	1296
10269723.31	1297
10265766.57	1298
10261814.39	1299
10257866.78	1300
10253923.73	1301
10249985.21	1302
10246051.23	1303
10242121.78	1304
10238196.84	1305
10234276.41	1306
10230360.48	1307
10226449.05	1308
10222542.09	1309
10218639.62	1310
10214741.6	1311
10210848.05	1312
10206958.94	1313
10203074.28	1314
10199194.04	1315
10195318.23	1316
10191446.84	1317
10187579.85	1318
10183717.26	1319
10179859.06	1320
10176005.24	1321
10172155.8	1322
10168310.72	1323
10164470	1324
10160633.62	1325
10156801.59	1326
10152973.89	1327
10149150.52	1328
10145331.46	1329
10141516.71	1330
10137706.25	1331
10133900.09	1332
10130098.22	1333
10126300.62	1334
10122507.29	1335
10118718.21	1336
10114933.39	1337
10111152.81	1338
10107376.47	1339
10103604.36	1340
10099836.47	1341
10096072.79	1342
10092313.31	1343
10088558.03	1344
10084806.94	1345
10081060.03	1346
10077317.29	1347
10073578.72	1348
10069844.31	1349
10066114.05	1350
10062387.93	1351
10058665.94	1352
10054948.08	1353
10051234.34	1354
10047524.72	1355
10043819.19	1356
10040117.77	1357
10036420.43	1358
10032727.18	1359
10029038	1360
10025352.88	1361
10021671.83	1362
10017994.82	1363
10014321.86	1364
10010652.94	1365
10006988.05	1366
10003327.18	1367
9999670.325	1368
9996017.477	1369
9992368.63	1370
9988723.775	1371
9985082.906	1372
9981446.016	1373
9977813.096	1374
9974184.14	1375
9970559.142	1376
9966938.092	1377
9963320.985	1378
9959707.813	1379
9956098.57	1380
9952493.247	1381
9948891.838	1382
9945294.336	1383
9941700.733	1384
9938111.024	1385
9934525.2	1386
9930943.254	1387
9927365.18	1388
9923790.971	1389
9920220.62	1390
9916654.12	1391
9913091.463	1392
9909532.644	1393
9905977.654	1394
9902426.488	1395
9898879.138	1396
9895335.598	1397
9891795.861	1398
9888259.919	1399
9884727.767	1400
9881199.397	1401
9877674.803	1402
9874153.978	1403
9870636.915	1404
9867123.608	1405
9863614.049	1406
9860108.233	1407
9856606.152	1408
9853107.8	1409
9849613.17	1410
9846122.256	1411
9842635.052	1412
9839151.55	1413
9835671.743	1414
9832195.627	1415
9828723.193	1416
9825254.436	1417
9821789.349	1418
9818327.925	1419
9814870.158	1420
9811416.043	1421
9807965.571	1422
9804518.737	1423
9801075.534	1424
9797635.957	1425
9794199.998	1426
9790767.652	1427
9787338.912	1428
9783913.771	1429
9780492.224	1430
9777074.264	1431
9773659.885	1432
9770249.08	1433
9766841.844	1434
9763438.17	1435
9760038.053	1436
9756641.485	1437
9753248.46	1438
9749858.973	1439
9746473.017	1440
9743090.587	1441
9739711.676	1442
9736336.277	1443
9732964.386	1444
9729595.995	1445
9726231.099	1446
9722869.692	1447
9719511.768	1448
9716157.32	1449
9712806.343	1450
9709458.831	1451
9706114.778	1452
9702774.177	1453
9699437.023	1454
9696103.311	1455
9692773.033	1456
9689446.184	1457
9686122.759	1458
9682802.751	1459
9679486.155	1460
9676172.964	1461
9672863.173	1462
9669556.777	1463
9666253.768	1464
9662954.142	1465
9659657.893	1466
9656365.015	1467
9653075.502	1468
9649789.349	1469
9646506.549	1470
9643227.097	1471
9639950.988	1472
9636678.216	1473
9633408.774	1474
9630142.658	1475
9626879.862	1476
9623620.38	1477
9620364.207	1478
9617111.336	1479
9613861.763	1480
9610615.482	1481
9607372.487	1482
9604132.773	1483
9600896.334	1484
9597663.164	1485
9594433.259	1486
9591206.612	1487
9587983.219	1488
9584763.073	1489
9581546.17	1490
9578332.504	1491
9575122.069	1492
9571914.86	1493
9568710.871	1494
9565510.098	1495
9562312.535	1496
9559118.176	1497
9555927.017	1498
9552739.051	1499
9549554.274	1500
9546372.68	1501
9543194.264	1502
9540019.02	1503
9536846.944	1504
9533678.03	1505
9530512.272	1506
9527349.667	1507
9524190.207	1508
9521033.889	1509
9517880.706	1510
9514730.655	1511
9511583.729	1512
9508439.923	1513
9505299.233	1514
9502161.652	1515
9499027.177	1516
9495895.802	1517
9492767.521	1518
9489642.33	1519
	
